Mapping to Declarative Knowledge for Word Problem Solving

Math word problems form a natural abstraction to a range of quantitative reasoning problems, such as understanding financial news, sports results, and casualties of war. Solving such problems requires the understanding of several mathematical concepts such as dimensional analysis, subset relationships, etc. In this paper, we develop declarative rules which govern the translation of natural language description of these concepts to math expressions. We then present a framework for incorporating such declarative knowledge into word problem solving. Our method learns to map arithmetic word problem text to math expressions, by learning to select the relevant declarative knowledge for each operation of the solution expression. This provides a way to handle multiple concepts in the same problem while, at the same time, support interpretability of the answer expression. Our method models the mapping to declarative knowledge as a latent variable, thus removing the need for expensive annotations. Experimental evaluation suggests that our domain knowledge based solver outperforms all other systems, and that it generalizes better in the realistic case where the training data it is exposed to is biased in a different way than the test data.

==> suggestions.txt <==

The modifications appear to be roughly in the range of "minimal
changes required". I still have some quibbles, including some that
remain from my first review of the paper and some that are new.

I wish the authors had rewritten the paper to be more about the new
dataset and the task itself rather than still primarily about the
approach underlying their system. I am ok with specifying arithmetic
rules, but I am still concerned about the great deal of specified
knowledge regarding how arithmetic is expressed in English.  The new
list of rules in Table 1 makes it clearer how much knowledge needs to
be codified to adapt the system for a new language: populating the
verb class functions (HAVE, etc.) and the explicit math classes (ADD,
etc.), writing rules for determining rates and units for the
dimensional analysis rules, and figuring out when to apply synonym vs
hyper/hyponym rules, among other things.

I also feel that there are still insufficient details of how the
system works, e.g.:

====================================================================
For the rules (Sec 3), how is the Coref() function defined?  In Sec
5.2, feature 1, there is mention that there are similarity features
computed over the arguments to the Coref() function, but what exactly
are the similarity features?  # DONE

====================================================================
For the Transfer (Sec 3.1) and Explicit Math (Sec 3.3) rules, how are
subjects, verbs, direct objects, and indirect objects found?  If they
are heuristics based on Stanford dependency parse labels, then how are
compound sentences handled? And how about multi-word
subjects/verbs/etc. I'm assuming there must be some additional logic
to determine how those variables get filled.  # ASK DAN

Release code and point to code

=====================================================================
Relatedly, dor the Dimensional Analysis rules (Sec 3.2), how do you
determine what words correspond to unit1, rate1, unit2, and rate2?  I
couldn't find the exact description of this, though maybe I missed it.
# ASK DAN

======================================================================
For the Explicit Math rules (Sec 3.3), how do you determine what words
are in ADD, SUB, and MUL?  I see the sentence in 5.2 that says "For
explicit math, we check for a small list of patterns to detect and
categorize math terms" but this does not seem sufficiently clear to
me. # ASK DAN

=======================================================================
In the rules in Table 1, I am confused by the first rule: "[Verb1 \in
HAVE] and [Verb2 \in HAVE] and [Coref(Subj1, Subj2)] -> minus" I'm
confused why that is minus rather than plus. I could see situations in
which minus would be justified, but I can also see situations in which
plus would be justified, so I'm not sure why the rule always yields
minus. # Add a discussion maybe, but isn't it obvious

=======================================================================
There's a paragraph in Sec 6.5 that begins "A major challenge in
applying these concepts and rules to algebra word problems is the use
of variables in constructing equations." That paragraph seems to
discuss exactly the concerns I'm having with the above, but the paper
doesn't seem to say how those variables were chosen. # ASK DAN

=======================================================================
In Section 4.2, what functions are used for the dissimilarity
functions \Delta(\hat{o}, o) and \Delta(y, y_i)? # DONE

========================================================================

Other quibbles:

At the end of Section 4.2, we find the sentence "Note that fixing the
parameters of w_r determines the scores for rule selection, removing
the need for any latent variables at this stage."  I think there's
another subtlety here that should be mentioned. When w_k is updated,
that will affect the rule r that is chosen because r must be
compatible with the chosen k^o, I assume. So there seems to be a
nonlinear dependence on the choice of the maximizing y in terms of the
weights w_k. So while there may not be a nuisance variable anymore
that needs to be either maximized or marginalized over, there is still
a nonlinear dependence on w_k in the max over y, as far as I can
tell. The max over r still must happen I think, because it's not part
of the supervision y_i, it's just that when w_r is fixed, the max over
r is deterministic.  But it's still happening, right?  So there's
still a latent variable being inferred and its inference depends on
w_k. I think this just doesn't appear in the last equation of Sec 4.2,
right?  I'm not saying that the approach is necessarily flawed, I'm
just trying to make sure I understand what's going on here (and I
think readers would appreciate this point being clarified). # NOT DO

======================================================================
The intro says "We also introduce a novel approach to gather word
problems without these biases, creating a new dataset of 1492
problems."  I think this claim is a little misleading, as it suggests
that this submission contributes 1492 problems. This submission
contributes 661 new problems which are perturbations of problems in
the AllArith dataset; when combining the 661 new problems with the
existing AllArith dataset, the new dataset has size 1492. # NOT DO

=====================================================================
I have some concerns about Related Work section 2.3 on background
knowledge in learning.  The authors currently cite EBL as well as
"(Chang et al., 2007; Chang et al., 2012; Ganchev et al., 2010)".
Those three are certainly relevant, but it seems odd to cite only
those three while omitting any citations of a vast literature on
background knowledge in learning.  Just limiting things to NLP, there
are tons of papers that use background knowledge in learning, e.g.,
most work on unsupervised learning. For example, for grammar induction
& unsupervised tagging: "Annealing structural bias in multilingual
weighted grammar induction" Smith and Eisner, 2006.  "Using Universal
Linguistic Knowledge to Guide Grammar Induction" Naseem et al., 2010.
"Simple Robust Grammar Induction with Combinatory Categorial Grammars"
Bisk and Hockenmaier, 2012.  "Wiki-ly supervised part-of-speech
tagging" Li et al., 2012.  "Weakly-Supervised Learning with
Cost-Augmented Contrastive Estimation" Gimpel and Bansal, 2014.  among
many others. 

Most Bayesian NLP also involves using knowledge expressed via priors
that encourage sparsity, power law effects, etc.

Furthermore, syntactic annotations of any form can be thought of as
knowledge, and therefore all work on syntax-based machine translation
that uses trained taggers or parsers can be thought of in this
category as well.  One can easily go farther than this and consider
nearly all efforts to use machine learning in NLP as "learning with
background knowledge" since the modeler always brings to bear some
knowledge of the data and task when designing models and/or choosing
methods.

Either Section 2.3 should just be dropped or else the authors should
add some mention of the above lines of work in using background
knowledge in NLP.  

There is a lot of relevant like grammar induction ... Most relevant
ones arerelated to semantics .. Yanqui Song background knowledge 

# ASK DAN

====================================================================
ACKNOWLEDGEMENTS ?? 
Work done at UIUC ?? foot note to affiliation 

====================================================================


